Time series photometry and multi-wavelength characterisation of the young stellar cluster Mon R2

Using the Las Cumbres Observatory Global Telescope Network (LCOGT), we have obtained multi-epoch photometry of the young cluster Mon R2. We have monitored over 6000 sources with $i$-band between 13 and 23 mag within a $ 26'x26'$ field of view. For each star, we collected $\sim1500$ photometric points covering a temporal window of 23 days. Based on these data, we have measured rotation-modulated of 136 stars and identified around 90 additional variables, including 14 eclipsing binary candidates. Moreover, we found 298 other variables with photometric high-scatter. In addition, we have obtained $r$-band and H${\alpha}$ narrow-band photometry of the cluster with LCOGT and low-resolution optical spectroscopy of 229 stars with GMOS-Gemini. We used the \textit{Gaia} data from the periodic stars and objects with H$\alpha$ or IR-excesses, which are mostly low-mass pre-main sequence stars ($<1$M$_{sun}$) in the cluster to estimate the distance ($825 \pm 51$ pc) and the mean proper motions ($\mu_{\alpha}cos(\delta)=-2.75$mas yr$^{-1}$ and $\mu_{\delta}=1.15$mas yr$^{-1}$) of its members. This allows us to use the \textit{Gaia} data to identify additional Mon R2 member candidates. We also used Pan-STARRS photometry from our LCOGT sources to construct a more precise H-R diagram, from which we estimate the mean age of the cluster and identify other possible members including eleven spectroscopy brown dwarf with M7 to M9 GMOS spectral types. Finally, we combined our membership lists with \textit{Spitzer} infrared photometry to investigate the incidence of stars with discs and the effect these have on stellar rotation.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
